End-to-End Learned Block-Based Image Compression with Block-Level Masked Convolutions and Asymptotic Closed Loop Training

Learned image compression research has achieved state-of-the-art compression performance with auto-encoder based neural network architectures, where the image is mapped via convolutional neural networks (CNN) into a latent representation that is quantized and processed again with CNN to obtain the reconstructed image. CNN operate on entire input images. On the other hand, traditional state-of-the-art image and video compression methods process images with a block-by-block processing approach for various reasons. Very recently, work on learned image compression with block based approaches have also appeared, which use the auto-encoder architecture on large blocks of the input image and introduce additional neural networks that perform intra/spatial prediction and deblocking/post-processing functions. This paper explores an alternative learned block-based image compression approach in which neither an explicit intra prediction neural network nor an explicit deblocking neural network is used. A single auto-encoder neural network with block-level masked convolutions is used and the block size is much smaller (8x8). By using block-level masked convolutions, each block is processed using reconstructed neighboring left and upper blocks both at the encoder and decoder. Hence, the mutual information between adjacent blocks is exploited during compression and each block is reconstructed using neighboring blocks, resolving the need for explicit intra prediction and deblocking neural networks. Since the explored system is a closed loop system, a special optimization procedure, the asymptotic closed loop design, is used with standard stochastic gradient descent based training. The experimental results indicate competitive image compression performance.

==> figs/recon_imgs/kodim21_results.txt <==
 
fatih@bm6ae:/media/research/DL-Pytorch-1/LearnedCompressionV3$ python3 -m utils_cai.find_close jpeg         /media/research/DL-Pytorch-1/CLIC/Kodak-images/kodim21.png 0.223 --metric bpp --save
target bpp: 0.2230 | value: 0.2041 | q: 41
bpp: 0.2265
encoding_time: 0.0012
decoding_time: 0.0010
psnr: 23.4196

fatih@bm6ae:/media/research/DL-Pytorch-1/LearnedCompressionV3$ python3 -m utils_cai.find_close jpeg2000         /media/research/DL-Pytorch-1/CLIC/Kodak-images/kodim21.png 0.223 --metric bpp --save
target bpp: 0.2230 | value: 0.2283 | q: 52
bpp: 0.2228
encoding_time: 0.1803
decoding_time: 0.1352
psnr: 26.8429

fatih@bm6ae:/media/research/DL-Pytorch-1/LearnedCompressionV3$ python3 -m utils_cai.find_close bpg -e jctvc         /media/research/DL-Pytorch-1/CLIC/Kodak-images/kodim21.png 0.223 --metric bpp --save
target bpp: 0.2230 | value: 0.2215 | q: 39
bpp: 0.2215
encoding_time: 3.1889
decoding_time: 0.0936
psnr: 28.7151

fatih@bm6ae:/media/research/DL-Pytorch-1/LearnedCompressionV3$ python3 -m utils_cai.find_close cai --cai_arch mbt2018 --cai_arch_metric mse    /media/research/DL-Pytorch-1/CLIC/Kodak-images/kodim21.png 0.223 --metric bpp --save
/home/fatih/.local/lib/python3.8/site-packages/compressai/models/priors.py:484: UserWarning: Inference on GPU is not recommended for the autoregressive models (the entropy coder is run sequentially on CPU).
  warnings.warn(
/home/fatih/.local/lib/python3.8/site-packages/compressai/models/priors.py:568: UserWarning: Inference on GPU is not recommended for the autoregressive models (the entropy coder is run sequentially on CPU).
  warnings.warn(
target bpp: 0.2230 | value: 0.3180 | q: 3
bpp: 0.2076
encoding_time: 4.6122
decoding_time: 8.8568
psnr: 28.9567

fatih@bm6ae:/media/research/DL-Pytorch-1/LearnedCompressionV3$ python3 -m utils_cai.find_close cai --cai_arch bmshj2018-hyperprior --cai_arch_metric mse    /media/research/DL-Pytorch-1/CLIC/Kodak-images/kodim21.png 0.223 --metric bpp --save
target bpp: 0.2230 | value: 0.1402 | q: 1
bpp: 0.2241
encoding_time: 0.0410
decoding_time: 0.0283
psnr: 28.5928


Image 13 --> RDLoss:0.538 MSE/PSNR:0.00138/28.59 Rate:0.223 MS-SSIM/dB:0.9516/13.15 Enc/DecTime:32.4/0.0 Enc-Dec.Mad/Max/Min:-255.00/-255.00/-255.00 (kodim21.png)

